Diagrammatic Algebra of First Order Logic

We introduce the calculus of neo-Peircean relations, a string diagrammatic extension of the calculus of binary relations that has the same expressivity as first order logic and comes with a complete axiomatisation. The axioms are obtained by combining two well known categorical structures: cartesian and linear bicategories.

==> lcb.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{none}=[inner sep=0pt]
\tikzstyle{label}=[fill=none, draw=none, shape=circle, scale=0.7]
\tikzstyle{black}=[fill=black, draw=black, shape=circle, inner sep=0pt, minimum size=3pt]
\tikzstyle{white}=[fill=white, draw=white, shape=circle, inner sep=0pt, minimum size=3pt]
%\tikzstyle{whiteBox}=[fill=white, draw=black, rectangle, minimum height=1.5em, minimum width=1.5em, scale=0.8]
%\tikzstyle{blackBox}=[fill=black, draw=white, rectangle, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8]
%\tikzstyle{whiteBoxOp}=[fill=white, draw=black, rectangle, minimum height=1.5em, minimum width=1.5em, scale=0.8, xscale=-1]
%\tikzstyle{blackBoxOp}=[fill=black, draw=white, rectangle, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8, xscale=-1]

\tikzstyle{whiteFuncStyle}=[fill=white, draw=black, shape=rounded rectangle, rounded rectangle left arc=none, minimum height=1.5em, minimum width=1.5em, scale=0.8]
\tikzstyle{blackFuncStyle}=[fill=black, draw=white, shape=rounded rectangle, rounded rectangle left arc=none, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8]

\tikzstyle{whiteFuncOpStyle}=[fill=white, draw=black, shape=rounded rectangle, rounded rectangle right arc=none, minimum height=1.5em, minimum width=1.5em, scale=0.8]
\tikzstyle{blackFuncOpStyle}=[fill=black, draw=white, shape=rounded rectangle, rounded rectangle right arc=none, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8]

% ----- ALTERNATIVES FOR BOXES ----
\tikzstyle{whiteBox}=[fill=white, draw=black, chamfered rectangle, chamfered rectangle corners={north east}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, scale=0.8]
\tikzstyle{blackBox}=[fill=black, draw=white, chamfered rectangle, chamfered rectangle corners={north east}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, text=white, scale=0.8]

\tikzstyle{whiteBoxOp}=[fill=white, draw=black, chamfered rectangle, chamfered rectangle corners={north west}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, scale=0.8]
\tikzstyle{blackBoxOp}=[fill=black, draw=white, chamfered rectangle, chamfered rectangle corners={north west}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, text=white, scale=0.8]

% Edge styles
\tikzstyle{blackWire}=[-]
\tikzstyle{whiteWire}=[-, draw=white, line width=0.2mm]
\tikzstyle{blackBg}=[-, fill=black, draw=black]
\tikzstyle{whiteBg}=[-, fill=white, line width=0.001mm]

